Curiosity-Aware Bargaining

Opponent modeling consists in modeling the strategy or preferences of an agent thanks to the data it provides. In the context of automated negotiation and with machine learning, it can result in an advantage so overwhelming that it may restrain some casual agents to be part of the bargaining process. We qualify as "curious" an agent driven by the desire of negotiating in order to collect information and improve its opponent model. However, neither curiosity-based rational-ity nor curiosity-robust protocol have been studied in automatic negotiation. In this paper, we rely on mechanism design to propose three extensions of the standard bargaining protocol that limit information leak. Those extensions are supported by an enhanced rationality model, that considers the exchanged information. Also, they are theoretically analyzed and experimentally evaluated.

==> cur-vs-sec.txt <==
number	name	welfare	msg
1	{barg.}	2.85840997	118
2	{match}	2.539862228	44.5905
3	{bound}	3.466	88.3235
4	{all}	2.527861961	46.41025



==> cur-vs-unc.txt <==
number	name	welfare	msg
1	{barg.}	6.3845401889	267.24
2	{match}	5.081837586	147.189
3	{bound}	5.73250671343501	233.2085
4	{all}	5.081837586	169.46



==> sec-vs-cur.txt <==
number	name	welfare	msg
1	{barg.}	-2.01072968	117.77964908
2	{match}	0.870201245	44.5905
3	{bound}	-1.7784253	88.3235
4	{all}	5.096886941	46.41025



==> sec-vs-unc.txt <==
number	name	welfare	msg
1	{barg.}	-1.825648256	79.73675
2	{match}	1.714007096	17.4905
3	{bound}	-1.67634	77.32425
4	{all}	5.247357059	21.78575



==> unc-vs-unc.txt <==
number	name	welfare	msg
1	{barg.}	0.776544192	210.55
2	{match}	1.860950347	73.791
3	{bound}	0.65	189.0175
4	{all}	4.493615007	88.3465


